Which Knowledge Graph Is Best for Me?

In recent years, DBpedia, Freebase, OpenCyc, Wikidata, and YAGO have been published as noteworthy large, cross-domain, and freely available knowledge graphs. Although extensively in use, these knowledge graphs are hard to compare against each other in a given setting. Thus, it is a challenge for researchers and developers to pick the best knowledge graph for their individual needs. In our recent survey, we devised and applied data quality criteria to the above-mentioned knowledge graphs. Furthermore, we proposed a framework for finding the most suitable knowledge graph for a given setting. With this paper we intend to ease the access to our in-depth survey by presenting simplified rules that map individual data quality requirements to specific knowledge graphs. However, this paper does not intend to replace our previously introduced decision-support framework. For an informed decision on which KG is best for you we still refer to our in-depth survey.

==> README.txt <==
================================================================
================================================================
Working with the command \fbox or \fcolorbox, one has to
handle page breaks by hand. The present package defines the
environment mdframed which automatically deals with page breaks.

Author's name: Marco Daniel and Elke Schubert (supports tikz implementation)
License type: lppl

================================================================
The revision history is printed in the documentation.

================================================================
The current development is available at github:
https://github.com/marcodaniel/mdframed

================================================================
The package provides
 * one dtx files,
 * one Makefile (compiling for Linux/Mac),
 * one mdframedmake.bat (compiling for Windows)
 * one personal documentclass ltxmdf.cls
 * one example picture donald-duck.jpg

By running the script `make all` you will
produce the following files:
- README.txt
- mdframed.sty
- mdframed.pdf
- md-frame-0.mdf
- md-frame-1.mdf
- md-frame-2.mdf
- md-frame-3.mdf
- mdframed-example-default.tex
- mdframed-example-default.pdf
- mdframed-example-tikz.tex
- mdframed-example-tikz.pdf
- mdframed-example-pstricks.tex
- mdframed-example-pstricks.pdf
- mdframed-example-texsx.tex
- mdframed-example-texsx.pdf

I recommend the following installation in your texmf-tree:

/doc/latex/mdframed/
- README.txt
- mdframed.pdf
- mdframed-example-default.tex
- mdframed-example-default.pdf
- mdframed-example-tikz.tex
- mdframed-example-tikz.pdf
- mdframed-example-pstricks.tex
- mdframed-example-pstricks.pdf
- mdframed-example-texsx.tex
- mdframed-example-texsx.pdf
- ctan-lion.png "CTAN lion drawing by Duane Bibby; thanks to www.ctan.org".

/source/latex/mdframed/
- Makefile
- mdframed.dtx

/tex/latex/mdframed
- mdframed.sty
- md-frame-0.mdf
- md-frame-1.mdf
- md-frame-2.mdf
- md-frame-3.mdf
- ltxmdf.cls
================================================================
================================================================


